Pattern over Pixels: Measuring Pattern Completion Bias in Multimodal Code Generation

Multimodal large language models (MLLMs) are increasingly used to translate webpage screenshots into front-end code, but repeated UI patterns may sway them toward visually incorrect yet pattern-consistent outputs. In this work, we test how repeated webpage patterns hurt MLLM accuracy on an objective screenshot-to-code fill-in-the-blank task. We introduce the first benchmark for visual pattern-completion bias, where one localized element in a repeated UI pattern is perturbed and the model must recover the masked width or font-size value from the screenshot and HTML context. Starting from 30 webpages curated from the Design2Code dataset, we build 1,440 evaluated screenshots spanning structural card and text-style patterns under standard and noise-overlaid conditions. We evaluate five frontier MLLMs and find that all are strongly biased toward the repeated baseline. Mean bias rate reaches 69.78% on card-width perturbations and 80.22% on text font-size perturbations, while mean accuracy is only 21.17% and 7.89%, respectively. Codex-5.3 performs best but still drops from 68.61% accuracy on cards to 13.89% on text, while Flash-3.0 reaches 96.11% bias on text. Noise, subtler perturbations, and boundary positions further increase bias rate. Reasoning analysis further shows that greater reasoning effort correlates with lower bias, yet qualitative evidence reveals that models can identify the anomalous element and still override it with the pattern-consistent answer. Our results identify a concrete failure mode in multimodal code generation and show that its severity is strongly associated with visual saliency

==> res/old.txt <==
\documentclass[sigconf,review,anonymous]{acmart}
\input{util/macros}
\usepackage{tikz}
\usepackage{pgf-pie}
%------- model colors
\newcommand{\model}[1]{{\texttt{#1}\xspace}}
\definecolor{gpt_green}{RGB}{22,163,127} 
\definecolor{gemini_blue}{RGB}{81,134,209} 
\definecolor{sonnet_brown}{RGB}{204,154,123} 
\newcommand{\claudelogo}{{\includegraphics[scale=0.011]{logos/Claude-35.png}}\xspace}
\newcommand{\gptlogo}{{\includegraphics[scale=0.031]{logos/gpt_5.png}}\xspace}
\newcommand{\geminilogo}{{\includegraphics[scale=0.031]{logos/gemini_flash.pdf}}\xspace}
\newcommand{\sonnet}{\model{Sonnet-\textcolor{sonnet_brown}{4.6}}\xspace}
\newcommand{\opus}{\model{Opus-\textcolor{sonnet_brown}{4.6}}\xspace}
\newcommand{\geminiflash}{\model{Flash-\textcolor{gemini_blue}{3.0}}\xspace}
\newcommand{\gptcodex}{\model{Codex-\textcolor{gpt_green}{5.3}}\xspace}
\newcommand{\gptchat}{\model{Chat-\textcolor{gpt_green}{5.3}}\xspace}


\def\BibTeX{{\rm B\kern-.05em{\sc i\kern-.025em b}\kern-.08em
    T\kern-.1667em\lower.7ex\hbox{E}\kern-.125emX}}


\begin{document}

% \title{Do Models Follow the Pixels? A Study of Visual Pattern-Completion Bias in Screenshot-to-Code Generation
% }
\title{Pattern Over Pixels: Measuring Visual Completion Bias in Multimodal Code Generation}



\thispagestyle{plain}
\pagestyle{plain}

\begin{abstract}
Multimodal large language models (MLLMs) are increasingly used to translate webpage screenshots into front-end code. Although recent benchmarks have improved evaluation for this task, they fail to measure whether models faithfully follow visual evidence when it conflicts with dominant page-level design patterns. In this paper, we study \emph{visual pattern-completion bias}, the tendency of a model to revert to a pattern-consistent value in front-end code rather than following visual evidence, in screenshot-to-code generation.
Our evaluation of five frontier proprietary MLLMs reveals clear pattern-completion bias in state-of-the-art systems. Among the evaluated models, \gptcodex is substantially more grounded than the others, whereas \gptchat, \sonnet, \opus, and \geminiflash frequently default to the pattern-consistent baseline. Across perturbation families, text style patterns are especially vulnerable to this behavior, and noise-overlaid screenshots further increase or preserve already-high bias rates.
\end{abstract}
\begin{comment}
\begin{CCSXML}
<ccs2012>
   <concept>
       <concept_id>10011007.10011074.10011081.10011082</concept_id>
       <concept_desc>Software and its engineering~Software development methods</concept_desc>
       <concept_significance>500</concept_significance>
       </concept>
   <concept>
       <concept_id>10011007.10011074.10011099.10011693</concept_id>
       <concept_desc>Software and its engineering~Empirical software validation</concept_desc>
       <concept_significance>500</concept_significance>
       </concept>
   <concept>
       <concept_id>10010147.10010257</concept_id>
       <concept_desc>Computing methodologies~Machine learning</concept_desc>
       <concept_significance>500</concept_significance>
       </concept>
 </ccs2012>
\end{CCSXML}

\ccsdesc[500]{Software and its engineering~Software development methods}
\ccsdesc[500]{Software and its engineering~Empirical software validation}
\ccsdesc[500]{Computing methodologies~Machine learning}
\end{comment}



\keywords{Large Language Models for Code, Code Generation, Bias}

\maketitle


\section{Introduction}
\label{sec:introduction}

Multimodal large language models (MLLMs) are being increasingly used for visual code generation tasks, such as translating website screenshots into executable front-end code \cite{jiang2025viscodex, jiang2025screencoder, yang2025ui2code}. By combining the capabilities of pretrained LLMs with the visual understanding abilities of modern visual encoders \citep{liu2023visual}, these systems can potentially accelerate UI implementation and prototyping. As a result, screenshot-to-code generation has emerged as an important application setting for both research and practice.

To support progress in this area, recent work has proposed a growing set of benchmarks for evaluating screenshot-to-code systems \cite{awal2025webmmu, si2025design2code, yun2024web2code, beltramelli2018pix2code}. These benchmarks have improved our ability to measure end-to-end code generation and reasoning capabilities of MLLMs in screenshot-to-code. However, they provide limited visibility into whether a model would \emph{faithfully follow visual evidence} in the screenshot. For screenshot-to-code systems, failing to capture these exceptions can produce outputs that appear plausible but incorrect that do not satisfy the request of users.

This concern is closely related to a broader visual hallucination phenomenon recently observed in multimodal reasoning. Prior studies show that MLLMs can exhibit systematic biases when visual evidence conflicts with strong priors acquired during pretraining \cite{vlmsbiased, guan2024hallusionbench, liu2024phd, lee2025vlind}. In particular, \citet{vlmsbiased} report that state-of-the-art (SOTA) MLLMs can behave as \emph{pattern completers}: rather than grounding their predictions in the input, they may default to what is the typical continuation of a pattern. For example, in a patterned grid, a model may predict \textit{3} circles for a cell that actually contains \textit{2}, because \textit{3} better fits the surrounding visual pattern.
This failure mode is especially relevant to screenshot-to-code generation, where UI design patterns, such as a collection of vertically stacked cards or a group of text with equal sizes, are common. Consequently, a model may generate code that follows the pattern of a webpage component while overlooking a small but visually salient deviation.

In this paper, we study \emph{visual pattern-completion bias} in screenshot-to-code generation, defined as the tendency of a model to generate code aligning with {patterns} rather than visual evidence in the input screenshot. To quantify this behavior, we propose an evaluation protocol on curated \textsc{Design2Code} \cite{si2025design2code} webpages. We focus on two \emph{repeated UI patterns} families: (1) structural card patterns and (2) text style patterns. Specifically, we perturb one single element in a repeated in a sequence of texts or cards by modifying its size while keeping the surrounding page unchanged. In both cases, we construct a fill-in-the-blank HTML snippet in which the target value is masked, and ask the model to recover the missing value from the screenshot and the masked code context. This design isolates whether a model follows the pixels or defaults to the pattern-consistent baseline, thereby exposing grounding failures.

Using this protocol, we conduct a systematic empirical evaluation on these webpages under two matched visual conditions: (1) standard screenshots and (2) noise-overlaid screenshots. We evaluate five frontier proprietary MLLMs: one code-specialized model, \gptlogo~\gptcodex, and four general-purpose models, \gptlogo~\gptchat, \claudelogo~\sonnet, \claudelogo~\opus, and \geminilogo~\geminiflash, through a standardized evaluation framework. Our results show that all five models exhibit visual pattern-completion bias. \gptlogo~\gptcodex is comparatively more accurate and less bias-prone, whereas the general-purpose models frequently default to the pattern-consistent baseline. Across perturbation families, text style patterns are especially vulnerable to this behavior, and adding noise to the screenshot condition increases or preserves already-high bias.

In summary, this paper makes the following contributions:
\begin{enumerate}
    \item We formulate \emph{visual pattern-completion bias} as a distinct visual failure mode in screenshot-to-code generation.
    \item We curate a benchmark from 30 Design2Code webpages, yielding 360 structural-card instances and 360 text-style instances, and 1,440 evaluated screenshots after matched standard and noise-overlaid renderings.
    \item We perform a systematic empirical study showing that proprietary MLLMs can strongly revert to pattern-consistent baselines, that text style perturbations are especially bias-prone, and that synthetic visual noise further amplifies this behavior.
\end{enumerate}

\section{Related Work}
\label{sec:related}

\subsection{Screenshot-to-code datasets \& benchmarks}
There is a growing interest in developing datasets and benchmarks for screenshot-to-code. \textsc{pix2code}~\cite{beltramelli2018pix2code} demonstrated the feasibility of translating UI images into code. Recently, \textsc{WebSight}~\cite{laurencon2024websight} introduces a large synthetic dataset of screenshot and HTML pairs, while \textsc{WebCode2M}~\cite{gui2024webcode2m} provides a large real-world dataset for webpage-design-to-code generation. On the benchmark side, \textsc{Design2Code}~\cite{si2025design2code}, \textsc{Web2Code}~\cite{yun2024web2code}, and \textsc{WebMMU}~\cite{awal2025webmmu} evaluate visually grounded code generation and related web understanding tasks on increasingly realistic-looking webpages. Among these, only \textsc{Design2Code}'s webpages come from real-world internet.  More recent benchmarks further broaden the evaluation scope. \textsc{WebUIBench}~\cite{lin2025webuibench} measures multiple WebUI-related capabilities, including perception, HTML programming, and WebUI-to-Code. \textsc{DesignBench}~\cite{xiao2025designbench} extends evaluation across tasks such as generation, editing, and repair. \textsc{FrontendBench}~\cite{zhu2025frontendbench} evaluates models on front-end development in realistic scenarios, while \textsc{FullFront}~\cite{sun2025fullfront} extend the task to full front-end engineering workflow. Beyond static page generation, \textsc{Interaction2Code}~\cite{xiao2024interaction2code} studies interactive webpage generation. However, these benchmarks do not directly test if a model strictly follows \emph{localized} visual evidence. Our work targets precisely this gap.

\subsection{Visual front-end code generation frameworks}
\label{sec:visual-frontend-codegen}

Alongside benchmark development, recent work has advanced screenshot-to-code generation through three complementary directions.  \emph{Open-source screenshot-to-code models} are trained or adapted specifically for UI or front-end code generation from screenshots or design prototypes~\cite{jiang2025viscodex,wu2024uicoder,xiao2024prototype2code,gui2025uicopilot,yang2025ui2code, lee2023pix2struct}. A second line of work focuses on \emph{frameworks that enhance existing MLLMs} for screenshot-to-code generation. These approaches improve performance through structured pipelines, decomposition, or iterative refinement ~\cite{zhou2024declarui,wan2024dcgen,jiang2025screencoder}. These frameworks enhance visually grounded code generation by imposing additional structure on top of existing multimodal models. Finally, \emph{closed-source multimodal coding systems} such as OpenAI Codex, Claude Code, and Gemini Code Assist are increasingly relevant in practice. They are high-capability multimodal coding assistants that support real-world software engineering workflows and can be applied to visually grounded code generation tasks~\cite{gpt41,anthropic_claude_code_overview,google_gemini_code_assist_overview}.
In this work, our focus is diagnostic: rather than proposing a stronger generation pipeline, we study a specific failure mode, namely \emph{visual pattern-completion bias}, that existing high-capability systems may exhibit.

\subsection{Evaluating bias and hallucination of MLLMs}
Our work is also related to recent research on visual hallucination in MLLMs \cite{huang2024visual, tong2024eyes, ye2024beaf, parcalabescu-etal-2022-valse,shahgir2024illusionvqa, bitton2023breaking, rome}. Among these work, \textsc{HallusionBench}~\cite{guan2024hallusionbench}, \textsc{VLind-Bench}~\cite{lee2025vlind} and \textsc{PhD}~ \cite{liu2024phd} demonstrate that multimodal reasoning fails under misleading or ambiguous visual conditions where pretrained knowledge conflicts with visual evidence. Most closely related to our work, \textsc{VLMsAreBiased}~\cite{vlmsbiased} show that vision-language models often behave as \emph{pattern completers}: when localized visual evidence conflicts with a familiar pattern, models may default to the statistically typical continuation.
These benchmarks establish that multimodal models can fail in systematic, prior-driven ways. However, they do not study screenshot-to-code generation, specifically the interaction between repeated UI structure and code prediction. Our work transfers the core diagnostic insight to this setting and focuses on minimally perturbed webpage screenshots and masked HTML snippets.

\subsection{Our position}
Compared with prior screenshot-to-code datasets and benchmarks, our goal is not to provide another general evaluation suite measuring screenshot-to-code capabilities, but to understand the visual bias in screenshot-to-code systems. Unlike existing studies of bias in code generation which are socially-related
\cite{huang2025biastestingmitigationllmbased,
ling2025biasunveiledinvestigatingsocial,
liu2023uncovering}, we focus on pattern-completion bias. Specifically, we are interested in whether screenshot-to-code models follow localized visual evidence when it conflicts with a repeated page-level design pattern. To make this question measurable, we introduce a controlled counterfactual protocol based on minimally perturbed webpages, masked HTML snippets, and matched screenshot conditions. To our knowledge, this is the first attempt of evaluating pattern-completion bias in visually grounded code generation.


\section{Study Design}
\label{sec:method}

\subsection{Overview}
\label{sec:overview}

We conduct a controlled \emph{pattern-versus-visual-evidence} evaluation for screenshot-to-code generation. Our key idea is to construct webpage instances in which most of the visual layout follows a repeated design pattern, while \textbf{a single localized element intentionally deviates from that pattern}. Under this setup, a well-grounded model should recover the localized deviation from the screenshot, whereas a model that over-relies on learned design priors may instead revert to the visually dominant pattern.

This setting is especially relevant to front-end implementation. Real webpages often contain repeated UI structures, such as cards, menus, lists, and feature blocks, while still including a small number of intentional exceptions. These exceptions may reflect important design intent, such as emphasis, hierarchy, or visual salience. As a result, a screenshot-to-code model that reconstructs the overall layout correctly but misses such localized deviations can produce outputs that appear plausible while still being implementation-wise incorrect.

To this end, we study \emph{repeated UI patterns} through two perturbation families: (1) structural card patterns and (2) text style patterns. For card patterns, we modify the inline CSS width of one card in a repeated stacked-card panel. For text patterns, we modify the font size of one element in a repeated text sequence. In both cases, we keep the surrounding page unchanged, mask the target value in the corresponding HTML snippet, and ask the model to infer the missing value from the screenshot and masked code context. This design isolates whether the model follows localized visual evidence or defaults to the dominant repeated pattern.

\begin{figure*}[ht!]
    \centering
    \includegraphics[width=1.02\linewidth]{datagen_pipeline.pdf}
\caption{Overview of our HTML2Code adversarial pipeline and evaluation setupdata-generation pipeline. Starting from \emph{base website templates}, we apply an adversarial pipeline that produccreates two families of counterfactual examplescreenshots: \emph{text-based} edits (adding/modifying text attributes such as font size, weight, and color) and \emph{graphic-based} edits (adding/modifying UI graphics such as card size, border, and color). For each edited template, we extract the corresponding \emph{code snippet} and render the associated \emph{adversarial screenshot}. We then create a \emph{masked code snippet} by replacing a single target attribute with a blank, and prompt the model to fill in the missing value to match the screenshot. }
    \label{fig:overall_pipeline}
\end{figure*}


\subsection{Benchmark Construction}
\label{sec:construction}

To ensure that our evaluation reflects realistic screenshot-to-code usage, we construct our benchmark from real-world webpages rather than synthetic layouts. We build our evaluation set from the real-world webpages of \textsc{Design2Code} and select those that contain \emph{repeated UI patterns}, since they provide a natural setting for studying pattern-completion bias. Our dataset construction pipeline consists of four steps: (1) filtering the webpages, (2) extracting the card and text-style patterns, (3) constructing the instances by modifying the size of one single element in the pattern, and (4) modifying the condition of the image to understand how noises in the visual context affect model performance.

\subsubsection{Filtering the dataset.}
We start from the 484 webpages in \textsc{Design2Code} and manually screen them. Because \textsc{Design2Code} replaces many webpage images with blue placeholders, we retain only webpages that (1) contain clear repeated UI structures, (2) are not visually dominated by placeholder regions, and (3) are editable enough to support controlled perturbations in the source code. The final dataset consists of 30 webpages.

\subsubsection{Extracting and modifying the patterns.}
From the 30 accepted webpages, we construct benchmark instances from two perturbation families: \emph{structural card patterns} and \emph{text style patterns}. Structural card patterns are repeated stacked-card panels in which neighboring cards share similar dimensions, alignment, and spacing. Text style patterns are repeated text sequences, such as navigation items or menu entries, in which neighboring elements share a common font size. We extract one card pattern and one text pattern per webpage, yielding 60 repeated UI patterns in total.

\subsubsection{Constructing the instances.}
For each selected webpage, we create perturbed instances by editing elements in three positions: the first, middle, and last of the repeated pattern. This provides a meaningful positional spread without requiring us to modify every element in every pattern. We normalize the values of each element in the pattern to 100\% to standardize evaluation. For each position, we use four target values: \texttt{80\%}, \texttt{90\%}, \texttt{110\%}, and \texttt{120\%}. For structural card patterns, we modify the inline CSS width of exactly one card. For text style patterns, we modify the font size of exactly one text element. In both cases, the value of the unmodified elements in the pattern is \texttt{100\%}, which serves as the \emph{bias-aligned baseline}. This yields \(30 \times 3 \times 4 = 360\) card instances and 360 text instances, for 720 perturbed HTML instances in total.

We choose width and font-size perturbations because they are visually salient and less ambiguous than changes in properties such as color, which may be confounded by rendering artifacts.


\subsubsection{Modifying image conditions}
\label{sec:image-conditions}

To study how visual context affects model behavior, we render each webpage screenshot under two matched visual conditions: standard and noise-overlaid. This produces a controlled evaluation setting in which the underlying webpage instance and masked code context remain fixed, while only the visual context changes.

\begin{enumerate}
    \item \textbf{Standard.} We render the perturbed webpage using Playwright with a viewport size of \(1000 \times 1400\). This condition preserves the full webpage context and serves as the default screenshot-to-code setting.
    \item \textbf{noise-overlaid.} Starting from the standard rendering, we overlay eight opaque rectangles of fixed size (\(80 \times 40\) pixels) at random positions on the screenshot using a fixed random seed of 42. This condition introduces irrelevant visual noise while preserving the underlying webpage structure and image dimensions.
\end{enumerate}

Because all conditions are derived from the same base HTML instance, differences in performance can be attributed to changes in visual context rather than changes in code context or target value.


\subsection{Benchmark Diversity}
The accepted webpages span multiple website genres rather than a single narrow domain. The final set includes technology and software pages, product and business websites, education and quiz pages, community and forum pages, directories, and personal or portfolio-style websites. This diversity helps reduce the chance that the observed bias is an artifact of a single webpage genre or design style.

\subsection{Task Formulation}
\label{sec:task}

Given a rendered webpage screenshot and a masked HTML snippet, the model is asked to recover the missing percentage value. Concretely, we replace the target width or font-size value in the HTML with the token \texttt{\_\_} and present the model with the following instruction:

\begin{tcolorbox}[
    colback=gray!5,
    colframe=black!60,
    boxrule=0.5pt,
    arc=2pt,
    left=6pt,
    right=6pt,
    top=6pt,
    bottom=6pt,
    title={Model Prompt},
    fonttitle=\bfseries,]
\small
You are doing a visual code fill-in-the-blank task. Given the webpage screenshot and HTML snippet below, fill the blank token \texttt{\_\_} with ONLY the missing CSS/HTML value. The goal is to predict the masked value to recreate the target repeated pattern in the webpage design. Return the final answer in JSON format: \texttt{\{"answer":"<value>"\}}. The blank must be a percentage value divisible by 10.
\end{tcolorbox}


The model receives two inputs: (1) the webpage screenshot and (2) the masked HTML snippet containing the local code context around the perturbed card or text element. The output is parsed from the returned JSON object. Because the model is not restricted to a closed candidate list, the task allows both exact recovery of the perturbed percentage value and bias-aligned failure modes such as reverting to the pattern-consistent baseline \texttt{100\%}. This makes the setup well suited for distinguishing between generic prediction error and failures that specifically restore the dominant repeated pattern.


\subsection{Studied Models and Inference Setup}
\label{sec:models}

We evaluate five frontier proprietary MLLMs: \texttt{\gptlogo~\gptcodex}, \texttt{\gptlogo~\gptchat}, \texttt{\claudelogo~\sonnet}, \texttt{\claudelogo~\opus}, and \texttt{\geminilogo~\geminiflash}. We focus on these model families because they are widely used by professional developers for development work and are representative of high-capability, developer-facing multimodal systems. According to the 2025 Stack Overflow Developer Survey \cite{stackoverflow2025technology_ai_models}, OpenAI GPT, Claude, and Gemini models are among the most widely used commercial AI model families for development work, whereas open-source alternatives remain substantially less common. This choice is practically useful: if even strong and widely used frontier models fail in this setting, then the failure mode is likely to matter in real-world usage. We do not evaluate open-source screenshot-to-code models, as they are not currently used at a comparable rate by professional developers.

We access all models through OpenRouter \cite{openrouter}, an AI inference service that connects developers to various LLMs, in order to standardize the inference interface across providers. For each example, we perform a single model call with the screenshot and prompt packaged as a multimodal user message. We set \texttt{max\_output\_tokens=4096} to ensure sufficient completion budget during inference; all other parameters are left to the default configuration of each model. Each model is evaluated once per rendered screenshot, for a total of 1,440 evaluated screenshots per model.

\subsection{Evaluation Metrics}
\label{sec:metrics}

We report two metrics: exact-match accuracy and bias rate.

\paragraph{Accuracy.}
Accuracy is the proportion of predictions that exactly match the ground-truth perturbed percentage value (i.e., \texttt{80\%}, \texttt{90\%}, \texttt{110\%}, or \texttt{120\%}). This metric reflects whether the model recovers the correct localized deviation.

\paragraph{Bias rate.}
Bias rate is the proportion of predictions equal to the pattern-consistent baseline value \texttt{100\%}. This is our primary metric, because the central goal of the paper is not merely to measure whether the model is wrong, but to determine whether it fails in a \emph{specific and systematic direction}: reverting to the dominant repeated pattern rather than following the visual evidence.

This distinction is important, as an incorrect prediction does not necessarily indicate pattern-completion bias. The model may fail for other reasons and output some other incorrect percentage. In contrast, a prediction of \texttt{100\%} is explicitly \emph{bias-aligned}, since it restores the value shared by the surrounding repeated elements rather than the visually perturbed target value. As such, bias rate provides a more direct view of the failure mode studied in this paper, while accuracy serves as a complementary measure of overall task success.

\section{Experimental Results}
\label{sec:results}

We organize the results around four questions. First, we examine whether visual pattern-completion bias appears consistently across models and perturbation families. Second, we analyze whether the position of the localized modification affects this bias. Third, we study whether changing the surrounding visual context through noise systematically shifts model behavior. Fourth, we study whether the magnitude of the perturbation changes model behavior.

\begin{table*}[t]
\centering
\caption{Results for \emph{structural card patterns} (left) and \emph{text style patterns} (right) across matched image conditions. ``Other'' denotes predictions that are neither the ground-truth value nor the bias-aligned baseline \texttt{100\%}.}
\label{tab:main-results-struct-text}
\small
\begin{tabular}{llcccccc}
\toprule
& & \multicolumn{3}{c}{Structural Card Patterns} & \multicolumn{3}{c}{Text Style Patterns} \\
\cmidrule(lr){3-5}\cmidrule(lr){6-8}
Model & Condition & Accuracy (\%) & Bias Rate (\%) & Other (\%) & Accuracy (\%) & Bias Rate (\%) & Other (\%) \\
\midrule
\multirow{2}{*}{\gptlogo~\gptcodex}
& Standard            & 65.83 & 29.72 & 4.44 & 13.89 & 70.56 & 15.56 \\
& noise-overlaid      & 66.11 & 30.56 & 3.33 & 11.94 & 75.00 & 13.06 \\
\midrule
\multirow{2}{*}{\gptlogo~\gptchat}
& Standard            & 9.72 & 69.44 & 20.83 & 10.28 & 66.94 & 22.78 \\
& noise-overlaid      & 10.83 & 72.50 & 16.67 & 10.00 & 68.33 & 21.67 \\
\midrule
\multirow{2}{*}{\claudelogo~\sonnet}
& Standard            & 16.94 & 79.72 & 3.33 & 0.56 & 97.50 & 1.94 \\
& noise-overlaid      & 15.83 & 83.33 & 0.83 & 0.56 & 97.78 & 1.67 \\
\midrule
\multirow{2}{*}{\claudelogo~\opus}
& Standard            & 11.39 & 87.78 & 0.83 & 1.11 & 97.22 & 1.67 \\
& noise-overlaid      & 10.83 & 88.33 & 0.83 & 0.56 & 97.78 & 1.67 \\
\midrule
\multirow{2}{*}{\geminilogo~\geminiflash}
& Standard            & 18.89 & 77.50 & 3.61 & 0.83 & 96.11 & 3.06 \\
& noise-overlaid      & 10.83 & 86.67 & 2.50 & 1.39 & 96.11 & 2.50 \\
\bottomrule
\end{tabular}
\end{table*}

\subsection{RQ1: Do screenshot-to-code models exhibit visual pattern-completion bias across repeated UI patterns?}
\label{sec:rq1}

Our results in Table \ref{tab:main-results-struct-text} show that visual pattern-completion bias arises consistently across all evaluated models and across both perturbation families, although its magnitude differs substantially by model.

For \emph{structural card patterns}, \gptlogo~\gptcodex consistently exhibits the strongest grounding. Under the standard condition, it reaches 65.83\% accuracy with a bias rate of only 29.72\%, indicating that it usually recovers the localized width deviation rather than restoring the repeated baseline. By contrast, the general-purpose models are much more bias-prone. Under the same condition, \gptlogo~\gptchat achieves 9.72\% accuracy with 69.44\% bias, \claudelogo~\sonnet reaches 16.94\% accuracy with 79.72\% bias, \claudelogo~\opus reaches 11.39\% accuracy with 87.78\% bias, and \geminilogo~\geminiflash reaches 18.89\% accuracy with 77.50\% bias.

A similar conclusion holds for \emph{text style patterns}, but the overall bias is even stronger. Even the least biased model in this setting, \gptlogo~\gptchat, still produces the bias-aligned answer in 66.94\% of standard-condition cases, while \gptlogo~\gptcodex reaches 70.56\% bias. The remaining models exhibit near-complete collapse to the repeated baseline: \claudelogo~\sonnet reaches 97.50\% bias, \claudelogo~\opus reaches 97.22\% bias, and \geminilogo~\geminiflash reaches 96.11\% bias.

Taken together, these results reveal that (1) visual pattern-completion bias in MLLMs appears across different UI patterns; and (2) the magnitude of the bias varies sharply by model, with the code-specialized model \gptlogo~\gptcodex exhibiting substantially lower bias than the general-purpose alternatives, although its behavior remains noticeably bias-prone for text-style perturbations.

\begin{tcolorbox}[
    colback=gray!5,
    colframe=black!60,
    boxrule=0.5pt,
    arc=2pt,
    left=6pt,
    right=6pt,
    top=6pt,
    bottom=6pt,
    title={Finding},
    fonttitle=\bfseries,]
\small
Visual pattern-completion bias appears across all five models and across both perturbation families. However, the degree of bias differs markedly by model, with \gptlogo~\gptcodex consistently exhibiting the lowest bias and the strongest grounding among the evaluated systems.
\end{tcolorbox} 

\subsection{RQ2: Does the position of the localized modification affect pattern-completion bias?}
\label{sec:rq2}

We next examine whether the location of the modification within a repeated pattern influences model behavior. Table~\ref{tab:position-results} reports the breakdown for \emph{structural card patterns} when the perturbed card appears in the first, middle, or last position of the repeated panel.

\begin{table}[t]
\centering
\caption{Performance by modified position for \emph{structural card patterns}.}
\label{tab:position-results}
\small
\begin{tabular}{lcccccc}
\toprule
& \multicolumn{2}{c}{First} & \multicolumn{2}{c}{Middle} & \multicolumn{2}{c}{Last} \\
\cmidrule(lr){2-3} \cmidrule(lr){4-5} \cmidrule(lr){6-7}
Model & Acc. & Bias & Acc. & Bias & Acc. & Bias \\
\midrule
\gptlogo~\gptcodex       & 58.33 & 38.33 & 72.50 & 21.67 & 66.67 & 29.17 \\
\gptlogo~\gptchat        & 8.33  & 63.33 & 12.50 & 65.83 & 8.33  & 79.17 \\
\claudelogo~\sonnet      & 15.83 & 84.17 & 17.50 & 75.00 & 17.50 & 80.00 \\
\claudelogo~\opus        & 13.33 & 85.00 & 12.50 & 86.67 & 8.33  & 91.67 \\
\geminilogo~\geminiflash & 8.33  & 90.83 & 34.17 & 59.17 & 14.17 & 82.50 \\
\bottomrule
\end{tabular}
\end{table}

Position effects are strongest for the models that are not already fully collapsed to the baseline. For \gptlogo~\gptcodex, modifying the middle card yields the strongest performance, with 72.50\% accuracy and 21.67\% bias, compared with 58.33\% accuracy and 38.33\% bias when the first card is modified. \geminilogo~\geminiflash follows the same trend even more sharply: its bias decreases from 90.83\% in the first position to 59.17\% in the middle position, while its accuracy improves from 8.33\% to 34.17\%. \claudelogo~\sonnet also improves modestly in the middle position, whereas \gptlogo~\gptchat and \claudelogo~\opus remain heavily bias-dominated in all positions.

Overall, the middle position yields the highest accuracy for four of the five models and the lowest bias for three of them. This suggests that boundary elements may act as stronger structural anchors for the repeated pattern, whereas a modified middle element is visually contrasted by repeated neighbors on both sides and therefore becomes more salient.

\begin{tcolorbox}[
    colback=gray!5,
    colframe=black!60,
    boxrule=0.5pt,
    arc=2pt,
    left=6pt,
    right=6pt,
    top=6pt,
    bottom=6pt,
    title={Finding},
    fonttitle=\bfseries,]
\small
The position of the localized modification affects pattern-completion bias. Middle-position deviations are usually easier to recover and often less bias-prone than first- or last-position deviations, although the weakest models remain bias-dominated regardless of position.
\end{tcolorbox} 

\subsection{RQ3: How do noise-overlaid screenshots affect pattern-completion bias?}
\label{sec:rq3}

We study whether changing the surrounding visual context alters the tendency to revert to the repeated baseline. For each base instance, the HTML snippet and target value remain fixed while only the screenshot condition changes from standard to noise-overlaid. This design allows us to isolate how additional irrelevant visual clutter affects model behavior.

The results in Table~\ref{tab:main-results-struct-text} show a consistent directional trend for structural card patterns. For \gptlogo~\gptcodex, adding noise increases bias from 29.72\% to 30.56\%. For \gptlogo~\gptchat, bias rises from 69.44\% to 72.50\%. For \claudelogo~\sonnet and \claudelogo~\opus, bias increases from 79.72\% to 83.33\% and from 87.78\% to 88.33\%, respectively. \geminilogo~\geminiflash shows the strongest card-pattern shift, with bias rising from 77.50\% to 86.67\%.

For text-style patterns, the models are already strongly bias-dominated under the standard condition, and noise either worsens that tendency or leaves it effectively unchanged. \gptlogo~\gptcodex moves from 70.56\% to 75.00\% bias, \gptlogo~\gptchat from 66.94\% to 68.33\%, \claudelogo~\sonnet from 97.50\% to 97.78\%, and \claudelogo~\opus from 97.22\% to 97.78\%. \geminilogo~\geminiflash remains effectively unchanged at 96.11\% bias in both conditions. These results indicate that the more obscured the local signal is in the screenshot, the more likely a model is to default to the pattern-completion answer.

\begin{tcolorbox}[
    colback=gray!5,
    colframe=black!60,
    boxrule=0.5pt,
    arc=2pt,
    left=6pt,
    right=6pt,
    top=6pt,
    bottom=6pt,
    title={Finding},
    fonttitle=\bfseries,]
\small
Noise-overlaid screenshots systematically increase bias for structural card patterns and preserve or slightly increase the already-high bias observed for text-style patterns.
\end{tcolorbox} 


\begin{table*}[t]
\centering
\caption{Per-level results under the standard screenshot condition, with structural card patterns on the left and text-style patterns on the right. Entries report Accuracy / Bias (\%).}
\label{tab:standard-levels-card-left-text-right}
\small
\begin{tabular}{lcccccccc}
\toprule
& \multicolumn{4}{c}{Structural Card Patterns} & \multicolumn{4}{c}{Text-Style Patterns} \\
\cmidrule(lr){2-5}\cmidrule(lr){6-9}
Model & 80\% & 90\% & 110\% & 120\% & 80\% & 90\% & 110\% & 120\% \\
\midrule
\gptlogo~\gptcodex
& 78.9 / 14.4 & 72.2 / 24.4 & 51.1 / 47.8 & 61.1 / 32.2
& 28.9 / 41.1 & 6.7 / 84.4 & 3.3 / 85.6 & 16.7 / 71.1 \\

\gptlogo~\gptchat
& 23.3 / 47.8 & 13.3 / 68.9 & 0.0 / 82.2 & 2.2 / 78.9
& 7.8 / 63.3 & 11.1 / 75.6 & 6.7 / 68.9 & 15.6 / 60.0 \\

\claudelogo~\sonnet
& 18.9 / 72.2 & 17.8 / 78.9 & 15.6 / 83.3 & 15.6 / 84.4
& 0.0 / 100.0 & 2.2 / 95.6 & 0.0 / 96.7 & 0.0 / 97.8 \\

\claudelogo~\opus
& 14.4 / 84.4 & 11.1 / 87.8 & 11.1 / 88.9 & 8.9 / 90.0
& 4.4 / 95.6 & 0.0 / 97.8 & 0.0 / 97.8 & 0.0 / 97.8 \\

\geminilogo~\geminiflash
& 36.7 / 57.8 & 14.4 / 80.0 & 14.4 / 84.4 & 10.0 / 87.8
& 3.3 / 96.7 & 0.0 / 95.6 & 0.0 / 96.7 & 0.0 / 95.6 \\
\bottomrule
\end{tabular}
\end{table*}


\subsection{RQ4: Does the magnitude of the perturbation affect pattern-completion bias?}
\label{sec:rq4}

We next examine whether model behavior varies with the target perturbation value itself. Table~\ref{tab:standard-levels-card-left-text-right} reports results under the standard screenshot condition for target values \texttt{80\%}, \texttt{90\%}, \texttt{110\%}, and \texttt{120\%}, where the pattern-consistent baseline remains \texttt{100\%}.

For \emph{structural card patterns}, the target value has a clear effect on both accuracy and bias. Across all five models, \texttt{80\%} is the easiest value to recover and the least bias-prone, whereas values above the baseline are substantially harder. For \gptlogo~\gptcodex, accuracy drops from 78.9\% at \texttt{80\%} to 51.1\% at \texttt{110\%}, while bias rises from 14.4\% to 47.8\%. \gptlogo~\gptchat shows an even sharper collapse, dropping from 23.3\% accuracy at \texttt{80\%} to 0.0\% at \texttt{110\%}. \geminilogo~\geminiflash follows the same pattern, with bias rising from 57.8\% at \texttt{80\%} to 87.8\% at \texttt{120\%}. The two Claude models remain highly bias-prone across all levels, with \claudelogo~\opus exceeding 84\% bias for every target value.

For \emph{text style patterns}, the effect is even more pronounced. The interior values, \texttt{90\%} and \texttt{110\%}, are highly bias-prone across models. For \gptlogo~\gptcodex, bias reaches 84.4\% at \texttt{90\%} and 85.6\% at \texttt{110\%}, with accuracy dropping to 6.7\% and 3.3\%, respectively. \gptlogo~\gptchat is also most bias-prone on the middle values, whereas the extremes \texttt{80\%} and \texttt{120\%} are somewhat easier to recover. The Claude and Gemini models show near-complete collapse to the baseline across all text levels, including 100.0\% bias for \claudelogo~\sonnet at \texttt{80\%} and \texttt{97.8\%} bias for \claudelogo~\opus at three of the four target values.

These results suggest that pattern-completion bias depends not only on the model and perturbation family, but also on the \emph{distance and direction} of the perturbation relative to the repeated baseline. Values close to the baseline, such as \texttt{90\%} and \texttt{110\%}, are especially easy to regularize away, since predicting \texttt{100\%} yields a visually plausible answer that differs only slightly from the correct value. By contrast, more extreme deviations such as \texttt{80\%} and, in some settings, \texttt{120\%} are more visually salient and therefore somewhat easier to preserve. This interpretation is consistent with the broader pattern in our results: the harder the local deviation is to discriminate at screenshot scale, the more likely models are to collapse to the default pattern-completion answer.

\begin{tcolorbox}[
    colback=gray!5,
    colframe=black!60,
    boxrule=0.5pt,
    arc=2pt,
    left=6pt,
    right=6pt,
    top=6pt,
    bottom=6pt,
    title={Finding},
    fonttitle=\bfseries,]
\small
Pattern-completion bias is sensitive to perturbation magnitude. Across both structural card patterns and text style patterns, values closer to the repeated baseline (especially \texttt{90\%} and \texttt{110\%}) are more bias-prone, whereas more visually salient deviations such as \texttt{80\%} are easier for models to preserve.
\end{tcolorbox}

\begin{figure*}[t]
\centering
\begin{subfigure}[t]{0.15\textwidth}
    \centering
    \includegraphics[width=\linewidth]{qualitatives/3288_card-1_w-80pct.png}
    \caption{\textbf{Card pattern.} Long stack of near-identical cards; only the first card is shrunk.}
    \label{fig:qual-3288}
\end{subfigure}
\hfill
\begin{subfigure}[t]{0.275\textwidth}
    \centering
    \includegraphics[width=\linewidth]{qualitatives/15845_card-1_w-120pct.png}
    \caption{\textbf{Card pattern.} Clean support cards where the widened first card still looks template-consistent.}
    \label{fig:qual-15845}
\end{subfigure}
\hfill
\begin{subfigure}[t]{0.24\textwidth}
    \centering
    \includegraphics[width=\linewidth]{qualitatives/360_navtext-3_fs-80pct.png}
    \caption{\textbf{Text style pattern.} Small breadcrumb text where the font-size change is visually subtle.}
    \label{fig:qual-360}
\end{subfigure}
\hfill
\begin{subfigure}[t]{0.24\textwidth}
    \centering
    \includegraphics[width=\linewidth]{qualitatives/60_navtext-1_fs-120pct.png}
    \caption{\textbf{Text style pattern.} Navigation bar text where the enlarged item can be explained away by word length.}
    \label{fig:qual-60}
\end{subfigure}
\caption{Qualitative examples of webpages with 100\% bias-aligned predictions. Across both structural card patterns and text style patterns, failures occur when repeated UI structure induces a strong template prior and the localized perturbation is not salient enough to override it. For card patterns, the dominant factor is strong structural regularity; for text style patterns, the effect is amplified by the low visual salience of local font-size changes at screenshot scale.}
\label{fig:qualitative-bias}
\end{figure*}

\subsection{Qualitative analysis of highly biased webpages}
\label{sec:qualitative}

To better understand extreme bias-aligned behavior, we qualitatively inspect webpages for which models predict the pattern-consistent baseline value \texttt{100\%} with complete consistency. Figure~\ref{fig:qualitative-bias} shows representative examples from both perturbation families.

A common failure mode emerges across all four cases. First, the repeated elements are strongly regular, which creates a powerful prior that neighboring items should match. Second, the HTML context reinforces this prior, since the masked target appears alongside sibling elements whose attributes remain at the repeated baseline value. Third, the visual perturbation is local and relatively subtle once compressed into a screenshot, making it easier for the model to regularize the target back to the dominant template.

For \emph{structural card patterns} (Figure~\ref{fig:qual-3288} and Figure~\ref{fig:qual-15845}), the dominant factor is structural regularity. In these pages, the repeated cards form a visually coherent template, and a single widened or shrunk card does not create a sufficiently strong broken-layout signal to overcome that prior. For \emph{text style patterns} (Figure~\ref{fig:qual-360} and Figure~\ref{fig:qual-60}), the failures reflect both strong template priors and low visual salience. Local font-size changes in breadcrumbs or navigation bars are easy to miss at screenshot scale and can be visually attributed to ordinary variation in word length rather than typography.

Overall, these examples illustrate that 100\% bias failures are not arbitrary mistakes. Instead, they arise when the repeated UI structure makes the pattern-consistent answer the safest template completion, even when the screenshot contains a localized deviation.

\section{Discussion and Implications}
\label{sec:discussion}

Our results have three main implications for the evaluation of screenshot-to-code systems.

First, existing end-to-end screenshot-to-code metrics may understate an important class of grounding failures. A model can generate code that appears globally plausible and still fail to recover a localized visual deviation that matters for faithful implementation. In our setting, this failure takes the form of reverting to the pattern-consistent baseline value \texttt{100\%} even when either a card width or a text font size is visually perturbed. This suggests that high-level reconstruction quality alone is insufficient to characterize how reliably a model follows fine-grained visual evidence.

Second, visual context plays a meaningful role in shaping model behavior. Across all five evaluated models, synthetic noise increased the tendency to produce bias-aligned predictions for structural card patterns and preserved or slightly increased the already-high bias observed for text-style patterns. Although our experiments focus on specific layout families and perturbation types, the results indicate that visual clutter can amplify reliance on learned design priors over localized evidence. From an engineering perspective, this implies that model performance in screenshot-to-code may depend not only on the target component itself, but also on the amount and type of irrelevant surrounding context present in the screenshot.

Third, the gap among models highlights the importance of diagnostic evaluations that separate \emph{generic error} from \emph{bias-aligned failure}. \gptlogo~\gptcodex remains substantially more accurate and exhibits a mix of correct predictions, bias-aligned failures, and other mistakes. \gptlogo~\gptchat occupies a middle ground, while \claudelogo~\sonnet, \claudelogo~\opus, and \geminilogo~\geminiflash fail predominantly by reverting to the pattern-consistent baseline. This distinction would be difficult to observe from overall accuracy alone, but becomes clear when bias-aligned predictions are measured explicitly. More broadly, our results suggest that screenshot-to-code systems should be evaluated not only by whether they are correct, but also by \emph{how} they are wrong.

Taken together, these observations motivate complementary benchmark design principles for future screenshot-to-code evaluation. In addition to measuring end-to-end fidelity, future benchmarks should incorporate controlled counterfactual edits, localized perturbations, and matched visual conditions that make grounding failures directly observable. Such evaluations can help distinguish models that genuinely attend to visual evidence from those that merely reconstruct statistically typical layouts.

\section{Threats to Validity}
\label{sec:threats}

Our study has several limitations.

\paragraph{Scope of perturbations.}
We evaluate two perturbation families: inline CSS width changes applied to repeated stacked-card panels and inline font-size changes applied to repeated text elements. Although this setting is useful for isolating visual pattern-completion bias, it does not cover other forms of localized deviation such as spacing, alignment, ordering, color, or component presence/absence. Therefore, our findings should be interpreted as evidence for the existence of the failure mode in a controlled setting, rather than as a complete characterization of screenshot-to-code behavior.

\paragraph{Scope of layouts.}
All experiments are conducted on 30 Design2Code webpages containing repeated card and text patterns. This choice provides a clean and repeated structure for controlled comparison, but it also limits the diversity of layouts represented in the study. The magnitude of the observed effects may differ on other webpage structures or design styles.

\paragraph{Synthetic visual conditions.}
Our noise-overlaid screenshots are synthetic transformations of the original rendering. This condition allows precise control over visual context, but it does not fully capture the variety of clutter, occlusion, and salience effects found in real-world screenshots. As a result, the measured sensitivity to noise should be interpreted as diagnostic rather than fully naturalistic.

\paragraph{Model coverage.}
The current study reports results for five proprietary frontier MLLMs. Although these models are practically important and representative of widely used multimodal systems, they do not cover open-weight models, specialized screenshot-to-code systems, or future model releases. Additional evaluations may reveal different bias profiles.

\paragraph{Inference protocol.}
We use a single inference run per example through OpenRouter with a standardized multimodal interface. This design improves consistency across providers, but it does not account for variance across repeated runs, alternative prompting strategies, or decoding settings. We plan to extend the evaluation with multiple runs per sample in future work.

\paragraph{Metric focus.}
Our primary metric is the bias rate, defined as the proportion of predictions equal to \texttt{100\%}. This choice aligns with the central goal of the paper, namely diagnosing pattern-completion bias. However, it emphasizes one specific failure mode and does not fully capture other forms of visually grounded reasoning error.

\section{Conclusion}
\label{sec:conclusion}

In this paper, we studied \emph{visual pattern-completion bias} in screenshot-to-code generation. We introduced a controlled counterfactual evaluation protocol on Design2Code webpages in which repeated card and text patterns contain a single localized percentage deviation, and measured whether models recover the visually correct value or revert to the pattern-consistent baseline. Across 720 base instances rendered under two matched image conditions (1,440 screenshots per model), we found that all five evaluated MLLMs exhibit pattern-completion bias, but to markedly different degrees. \gptlogo~\gptcodex is substantially more grounded than the general-purpose alternatives, yet even it remains strongly bias-prone on text-style perturbations. Moreover, synthetic visual noise consistently increased or preserved already-high bias.

These results show that screenshot-to-code models can fail in a systematic and practically important way that may not be visible under standard end-to-end evaluation. More broadly, they suggest that benchmarking visually grounded code generation should go beyond overall reconstruction quality and explicitly test whether models follow localized visual evidence when it conflicts with dominant page-level patterns. We hope this controlled evaluation setting will support future work on more reliable and more faithfully grounded screenshot-to-code systems.


\bibliographystyle{ACM-Reference-Format}
\bibliography{util/main}
\end{document}

